Obliquity measurement and atmospheric characterization of the WASP-74 planetary system

We present new transit observations of the hot Jupiter WASP-74 b ($T_\mathrm{eq} \sim$ 1860 K) using the high-resolution spectrograph HARPS-N and the multi-colour simultaneous imager MuSCAT2. We refine the orbital properties of the planet and its host star, and measure its obliquity for the first time. The measured sky-projected angle between the stellar spin-axis and the planet's orbital axis is compatible with an orbit well-aligned with the equator of the host star ($\lambda = 0.77\pm0.99 \mathrm{deg}$). We are not able to detect any absorption feature of H$\alpha$, or any other atomic spectral features, in its high-resolution transmission spectra due to low S/N at the line cores. Despite previous claims regarding the presence of strong optical absorbers such TiO and VO gases in the atmosphere of WASP-74 b, the new ground-based photometry combined with a reanalysis of previously reported observations from the literature shows a slope in the low-resolution transmission spectrum steeper than expected from Rayleigh scattering alone.

==> referee.txt <==
We thank the referee for his/her constructive criticism, and time spent to analyze this manuscript. Before going with the answer, we would like to notice a small change that occurred during the refereeing process and affected the current status of the paper.
 
 - We have run a new set of atmospheric retrievals with PLATON using more live points in the multinest sampling. The new results are almost the same as those in the original submission. Thus, we can confirm that this is not due to poor sampling or convergence issue. We have updated the paper with these new values in Table 5 and Figure 5 (originally Figure 6). 

##############################################################################################

Without further delay, the responses and explanations related to the referee's comments are listed below.

Most relevant comment:
Figure 6:
-> I am very surprised to see the drastic difference in the slope of the models, based only on the inclusion of two points that are drastically offset from each other. I don't understand how this can happen. This should be checked and discussed in more detail.
    It is not surprising to have a drastic difference. The slope relies on a very small number of data points (N=6 or 4), thus subject to statistical instability. We note that one of the two gray data points (i.e. DK1.54m in the plot) has the smallest error bar. After adding these two data points in the fit, this DK1.54m measurement will dictate the likelihood function and destroy the fitting. This is the reason to plot both “w/ CI+BI” and “w/o CI+BI”. However, these two "discrepant" scatter slopes are still consistent with each other within the huge error bars.

    On the other hand, it might be confusing that the transmission spectrum “slope" looks steeper in the case of “w/ CI+BI” (i.e. Run 1), but Table 5 gives a lower slope value than the case of “w/o CI+BI” (i.e. Run 2). This is because they are different quantities. What we see by eye is the transmission spectrum “slope”, i.e. s_obs, the slope of a linear line. Table 5 gives the physical quantity - scattering slope (i.e., s in sigma = sigma_0 * lambda^(-s), sigma is the cross-section.). In the retrieval analysis, they are implicitly self-linked (NB: after creating a model with those parameters, you will have this sloped transmission spectrum): the transmission spectrum “slope” is a function of the scattering slope, temperature, and mean molecular weight. In Run 1, the retrieved temperature is much higher than Run 2, so the slope of the transmission spectrum appears deeper, although the scattering slope value is not as large as Run 2.

    We clarified this in the manuscript.


Minor comments:

Title:
-> I would suggest to the authors that a more revealing title is chosen, e.g. mentioning what the insights are.
    We changed the title to: "Obliquity measurement and atmospheric characterization of the WASP-74 planetary system"

Abstract
-> "... it lies just below the ultra-hot Jupiter classification": the classification is not a very strict and universally adopted one. I'd remove this from the abstract.
    Done.

Introduction:
-> "... it was found that hot Jupiters have larger spin-orbit angles if they are orbiting around hot stars ...": add citation to Winn+ 2010
    Done.

Section 2.1:
-> "A summary of the exposure times ": ... of the key properties
    Done.

Section 2.2
-> "possible sky emissions" -> "possible sky emission"
    Done.
-> "wavelengths are given in the air" -> suggestion "standard air wavelengths are used"
    Done.

Section 4:
-> did you check chain convergence? Also very long chains can not converge...
    We checked the chain convergence using the Gelman-Rubin statistic. Adequate convergence was considered when the Gelman–Rubin potential scale reduction factor dropped to within 1.03. We added this text to the manuscript.
-> "We are confident that our lamda and vsinI determinations are not significantly misestimated". This looks like a lot of hand-waving. Please support this statement more clearly.
    We added a small paragraph to address this comment more clearly in the manuscript.
-> I also suggest to add subheadings to the long Section 4, to enhance readability
    Although we agree with the referee that Section 4 may be a bit long, we find no suitable divisions for the text, as only the method and results of the RM fit are described.

Section 5:
-> I initially found the phrasing of "per-light-curve covariates" a little misleading. Why not call them state vectors, as is a more commonly used terminology? And actually, not all state vectors correlate with flux variations. 
    We modified accordingly this sentence in the manuscript.
-> Also, have you tried higher order baseline models?
    No, we have not tried higher order baseline models since the current baseline model already contains 105 free coefficients. However, we did try some slightly more complex baseline models, such as splitting the GROND light curves into two independent sections at the discontinuity, but these were found not to affect the results in any significant way. 

Section 5.2:
-> "We find no evidence of higher absorption in the bluer wavelengths but a steep slope in the optical transmission spectrum.": This sentence is self-contradicting.
    We modified accordingly this sentence in the manuscript.

General comment:
-> There are three different plots of the transmission spectrum in this paper (Figs 5, 6, 7). It would add greatly to the readability of the paper if these were consolidated into a single figure, with the different observations and models clearly labelled. In particular, this would enhance the comparison to the Mancini+ measurements.
    We agree with the referee's suggestion and removed Figs 5 and 7 from the manuscript. The information contained in Fig 5 can be checked in Table 4 and original Fig 6. On the other hand, since Fig 7 is not part of our work, the reader can check it directly from the original source. Combining Figs 6 and 7 into a single figure will make it crowded and difficult to read. 
